Characterizing Pulsars Detected in the Rapid ASKAP Continuum Survey

We present the detection of 661 known pulsars observed with the Australian SKA Pathfinder (ASKAP) telescope at 888 MHz as a part of the Rapid ASKAP Continuum Survey (RACS). Detections were made through astrometric coincidence and we estimate the false alarm rate of our sample to be ~0.5%. Using archival data at 400 and 1400 MHz, we estimate the power law spectral indices for the pulsars in our sample and find that the mean spectral index is -1.78 +/- 0.6. However, we also find that a single power law is inadequate to model all the observed spectra. With the addition of the flux densities between 150 MHz and 3 GHz from various imaging surveys, we find that up to 40% of our sample shows deviations from a simple power law model. Using Stokes V measurements from the RACS data, we measured the circular polarization fraction for 9% of our sample and find that the mean polarization fraction is ~10% (consistent between detections and upper limits). Using the dispersion measure (DM) derived distance we estimate the pseudo luminosity of the pulsars and do not find any strong evidence for a correlation with the pulsars' intrinsic properties.

==> full_paper_table_mrt.txt <==
Title: Characterizing Pulsars Detected in the Rapid ASKAP Continuum Survey 
Authors: Anumarlapudi A., Ehlke A., Jones M.L., Kaplan D.L., Dobie D., 
    Lenc E., Leung J.K., Murphy T., Pritchard J., Stewart A.J., Sengar R., 
    Anderson C., Banfield J., Heald G., Hotan A.W., McConnell D., Moss V.A., 
    Raja W., Whiting M.T.
Table: Astrometric and spectral measurements for pulsars in our
    sample whose spectrum can be described by a simple power law
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---       Name      Pulsar Name
  13- 14 I2     h         RAh       Hour of Right Ascension (J2000) 
  16- 17 I2     min       RAm       Minute of Right Ascension (J2000) 
  19- 22 F4.1   s         RAs       Second of Right Ascension (J2000) 
  24- 24 A1     ---       DE-       Sign of the Declination (J2000)
  25- 26 I2     deg       DEd       Degree of Declination (J2000) 
  28- 29 I2     arcmin    DEm       Arcminute of Declination (J2000) 
  31- 32 I2     arcsec    DEs       Arcsecond of Declination (J2000) 
  34- 40 F7.3   mJy       S888      RACS 888 MHz Flux Density (1)
  42- 46 F5.3   mJy     e_S888      Uncertainty (1{sigma}) in S888
  48- 54 F7.2   mJy       S400      ATNF 400 MHz Flux Density (1)
  56- 61 F6.2   mJy     e_S400      Uncertainty (1{sigma}) in S400
  63- 69 F7.3   mJy       S1400     ATNF 1.4 GHz Flux Density (1)
  71- 76 F6.3   mJy     e_S1400     Uncertainty (1{sigma}) in S1400
  78- 84 F7.3   mJy       DSError   Errors in flux densities due to diffractive scintillation
  86- 91 F6.1   mJy       S150      TIFR GMRT Sky Survey 150 MHz Flux Density (1)
  93- 96 F4.1   mJy     e_S150      Uncertainty (1{sigma}) in S150
  98-103 F6.1   mJy       S200      Murchison Widefield Array 200 MHz Flux Density (1)
 105-109 F5.1   mJy     e_S200      Uncertainty (1{sigma}) in S200
 111-115 F5.2   mJy       S3000     Very Large Array Sky Survey 3 GHz Flux Density (1)
 117-121 F5.3   mJy     e_S3000     Uncertainty (1{sigma}) in S3000
 123-127 F5.2   ---       alpha     Spectral Index
 129-133 F5.3   ---     e_alpha     Uncertainty in alpha
--------------------------------------------------------------------------------
Note (1): References for flux densities --
    S888  = this article;
    S400  = Manchester et al. (2005) [2005AJ....129.1993M];
    S1400 = Manchester et al. (2005) [2005AJ....129.1993M];
    S150  = Frail et al. (2016) [2016ApJ...829..119F];
    S200  = Murphy et al. (2017) [2017PASA...34...20M];
    S3000 = Gordon et al. (2021) [2021ApJS..255...30G];
--------------------------------------------------------------------------------
J0030+0451  00 30 27.2 +04 51 41   2.193 0.796    7.9    0.2    1.09   0.03    1.736   44.9  4.5                          -1.58 0.03  
J0151-0635  01 51 22.7 -06 35 03  11.457 0.654   38.0   15.0    1.6    0.3     1.204   28.9  5.0                          -3.12 0.319 
J0152-1637  01 52 10.7 -16 37 53   4.066 0.39    20.0    4.0    2.1    0.4     1.063   88.4  7.0                          -1.84 0.217 
J0323+3944  03 23 26.5 +39 44 46   5.371 0.599   34.0    7.0    0.9    0.2     0.463  104.7  7.5                          -2.74 0.233 
J0437-4715  04 37 15.9 -47 15 10 372.324 0.927  550.0  100.0  150.2    1.6   233.558  313.9  8.9                          -1.98 0.024 
J0450-1248  04 50 08.7 -12 48 06   4.288 0.465   11.0    1.0    1.2    0.2     0.316   64.1  4.2                          -1.54 0.131 
J0452-1759  04 52 34.0 -17 59 22  50.327 0.562   82.0   10.0   16.8    3.4     3.395  111.2  6.4   96.0   7.0  3.83 0.313 -0.81 0.145 
J0525+1115  05 25 56.3 +11 15 20   3.654 0.965   19.5    0.9    1.94   0.02    0.076   31.8  5.6                          -1.84 0.038 
J0528+2200  05 28 52.2 +22 00 04  13.557 2.192   57.0    5.0    8.9    1.8     0.46                            1.54 0.377 -1.59 0.152 
J0538+2817  05 38 24.9 +28 17 11   6.241 0.497    8.2    0.2    1.9    0.1     0.274                           0.86 0.247 -1.06 0.044 
J0543+2329  05 43 09.7 +23 29 07  15.698 0.674   29.0    1.0   10.7    0.7     0.216                           4.71 0.245 -0.79 0.051 
J0601-0527  06 01 58.9 -05 27 49   6.097 0.371   22.7    0.9    2.6    0.5     0.053   32.5  5.5               0.0  0.0   -1.67 0.082 
J0614+2229  06 14 16.9 +22 29 58   8.439 0.915   29.0    1.0    3.3    0.2     0.115                                      -1.72 0.054 
J0629+2415  06 29 05.6 +24 15 41   8.843 0.825   31.0    2.0    3.2    0.4     0.122                                      -1.73 0.098 
J0630-2834  06 30 49.3 -28 34 42  45.149 0.417  206.0   22.0   31.9    6.4    17.272  337.6  5.3  463.0   5.0  8.32 0.325 -1.81 0.128 
J0659+1414  06 59 48.3 +14 14 23   3.388 0.547    6.5    0.6    2.7    0.2     0.937                                      -0.7  0.094 
J0729-1836  07 29 32.4 -18 36 42   4.789 0.653   11.2    0.7    1.9    0.5     0.27                                       -1.21 0.148 
J0742-2822  07 42 49.0 -28 22 43  69.694 1.334  296.0   14.0   26.0    2.0    10.584  392.7  6.2              10.04 0.533 -1.86 0.058 
J0754+3231  07 54 40.6 +32 31 55   2.973 0.58     8.0    1.0    0.6    0.3     0.17                                       -1.5  0.251 
J0820-1350  08 20 26.3 -13 50 56  12.787 0.405  102.0    6.0    6.0    2.0     0.557  207.0  7.6  160.0   7.0             -2.59 0.083 
J0823+0159  08 23 09.6 +01 59 12   4.508 0.561   30.0    5.0    4.0    2.0     0.825   39.7  4.1                          -2.21 0.244 
J0837+0610  08 37 05.5 +06 10 17  12.804 0.714   89.0   14.0    5.0    1.0     4.546  766.2  8.6  286.0  13.0             -2.36 0.183 
J0908-1739  09 08 38.1 -17 39 40   4.46  0.361   16.0    1.0    4.0    2.0     2.099   46.0  7.5                          -1.57 0.125 
J0908-4913  09 08 35.4 -49 13 05  23.732 0.491   28.0    3.0   20.0    1.0     0.433                                      -0.3  0.086 
J0922+0638  09 22 14.0 +06 38 24  12.192 0.456   52.0    6.0   10.0    3.0     1.205  216.3  7.6  100.0  13.0             -1.74 0.147 
J0953+0755  09 53 09.3 +07 55 37 216.979 0.948  400.0  200.0  100.0   40.0   206.235  655.9 14.1 1072.0  17.0 10.06 0.244 -1.08 0.51  
J1012-2337  10 12 33.7 -23 38 18   2.422 0.217    4.1    0.8    0.135  0.013   0.34                47.0  40.0             -3.34 0.167 
J1012-5857  10 12 48.3 -58 57 48   4.632 0.399   15.0    2.0    1.91   0.01    0.0                                        -1.72 0.093 
J1041-1942  10 41 36.2 -19 42 12   4.546 0.395   28.0    6.0    2.3    0.9     0.343                                      -2.19 0.268 
J1045-4509  10 45 50.1 -45 09 53  12.512 0.406   15.0    3.0    2.74   0.04    0.406   55.2  5.7                          -2.97 0.071 
J1112-6613  11 12 38.5 -66 13 04   5.391 0.418   19.0    3.0    1.7    0.4     0.009                                      -1.74 0.193 
J1136+1551  11 36 03.1 +15 51 17 167.034 1.169  257.0   53.0   20.0   10.0    57.846  644.3  6.1  684.0  61.0  4.78 0.221 -0.76 0.252 
J1239+2453  12 39 40.2 +24 53 50  34.355 0.698  110.0   33.0   23.2    4.7    12.646  136.1  5.8               2.7  0.189 -1.21 0.287 
J1257-1027  12 57 04.6 -10 27 05   1.97  0.536   12.0    1.0    1.2    0.3     0.169                                      -1.94 0.188 
J1455-3330  14 55 47.9 -33 30 46   1.31  0.477    9.0    1.0    0.73   0.04    0.455                                      -2.0  0.099 
J1532+2745  15 32 10.3 +27 45 50   2.909 0.445   13.0    2.0    0.8    0.3     1.306   39.7  3.5                          -2.01 0.234 
J1543+0929  15 43 38.8 +09 29 14  26.692 0.598   78.0    6.0    5.9    0.9     0.703  145.4  5.6  234.0  19.0  1.83 0.261 -1.52 0.095 
J1543-0620  15 43 30.1 -06 20 45   8.041 0.514   40.0    6.0    2.0    0.7     2.79   368.7  4.5   91.0  12.0  1.75 0.45  -2.09 0.194 
J1555-2341  15 55 33.3 -23 41 11   3.474 0.591    7.6    0.6    0.9    0.1     0.116                                      -1.63 0.106 
J1555-3134  15 55 17.9 -31 34 19   6.702 0.315   19.0    1.0    4.24   0.03    0.112                           2.0  0.388 -1.17 0.04  
J1603-2712  16 03 08.0 -27 13 27   8.946 0.518   20.0    1.0    1.7    0.3     0.294  106.5  7.6                          -1.26 0.086 
J1603-7202  16 03 35.8 -72 02 33   8.295 0.362   21.0    2.0    2.46   0.13    0.363                                      -1.84 0.085 
J1607-0032  16 07 12.0 -00 32 42  12.338 0.705   54.0    8.0    1.7    0.3     5.846  198.1 11.1  137.0  15.0  1.6  0.27  -2.4  0.17  
J1610-1322  16 10 42.7 -13 22 22   3.181 0.56    16.0    1.0    1.11   0.03    0.128                                      -2.13 0.054 
J1614+0737  16 14 40.8 +07 37 33   1.516 0.408    9.6    0.8    0.6    0.3     0.3    297.0 28.1                          -2.27 0.272 
J1623-0908  16 23 17.5 -09 08 49   1.159 0.442    6.0    0.4    0.6    0.1     0.033   37.2  4.3                          -1.85 0.14  
J1643-1224  16 43 38.1 -12 24 58   7.899 0.738   75.0    3.0    3.78   0.03    0.219  186.7  5.7               1.54 0.346 -2.37 0.032 
J1645-0317  16 45 02.0 -03 17 58 117.185 0.723  393.0   43.0   25.76   0.03   11.563  429.6  5.8  774.0  18.0             -3.3  0.014 
J1703-1846  17 03 51.0 -18 46 14   1.908 0.393   11.0    1.0    0.7    0.2     0.049  162.7  8.0                          -2.2  0.193 
J1703-3241  17 03 22.5 -32 41 49  18.369 0.484   32.0    3.0    8.7    1.7     0.066   41.3  5.8               2.05 0.284 -0.77 0.116 
J1705-1906  17 05 35.9 -19 06 38   6.939 0.39    29.0    3.0    5.66   0.03    0.631   52.6  5.4               4.07 0.367 -1.04 0.069 
J1709-1640  17 09 26.4 -16 40 57  17.603 0.481   47.0    5.0   14.5    2.9     1.931   82.5  6.2                          -1.15 0.13  
J1709-4429  17 09 42.7 -44 29 07  16.919 0.576   25.0    4.0   12.1    0.7     0.109                                      -0.65 0.114 
J1720-0212  17 20 57.3 -02 12 23   8.524 2.621   22.0    2.0    1.0    0.2     0.23    49.1  6.3                          -2.3  0.167 
J1720-1633  17 20 25.2 -16 33 34  10.167 0.448   13.0    2.0    1.1    0.4     0.305  342.5  9.9                          -0.61 0.193 
J1720-2933  17 20 34.1 -29 33 17   5.32  0.532   32.0    4.0    1.69   0.01    0.122  383.4 13.0                          -2.38 0.091 
J1722-3207  17 22 02.9 -32 07 46  12.181 0.459   61.0    4.0    5.4    1.1     0.009   56.6 12.4  229.0  37.0  1.28 0.351 -2.01 0.091 
J1728-0007  17 28 34.6 -00 07 44   5.034 0.542   11.0    1.0    0.655  0.015   0.247                                      -2.42 0.072 
J1730-2304  17 30 21.6 -23 04 31  20.456 0.529   43.0    6.0    4.0    0.2     5.497   84.1 10.2                          -2.69 0.097 
J1735-0724  17 35 04.9 -07 24 51   6.986 0.694   18.0    2.0    2.76   0.01    0.13                                       -1.57 0.082 
J1740+1311  17 40 07.3 +13 11 55  20.46  0.465   24.0    2.0    2.1    0.4     1.753   43.9  5.6                          -0.53 0.104 
J1741-0840  17 41 22.5 -08 40 31   5.604 0.498   29.0    8.0    1.4    0.4     0.088                                      -2.31 0.305 
J1743-1351  17 43 37.4 -13 51 40   2.481 0.365    6.1    0.8    0.5    0.1     0.015   83.6 14.2                          -1.73 0.175 
J1745-3040  17 45 56.3 -30 40 22  40.026 1.295   66.0    6.0   21.0    1.0     0.102                           5.89 0.252 -1.01 0.079 
J1748-1300  17 48 17.3 -13 00 51   9.717 0.43    23.0    1.0    2.0    0.3     0.069                                      -1.28 0.071 
J1752-2806  17 52 58.7 -28 06 37 214.746 0.921 1100.0  100.0   47.8    9.6     4.0   2591.9 30.0 1504.0 269.0  8.8  0.333 -2.13 0.11  
J1757-2421  17 57 29.3 -24 22 03  11.777 1.28    20.0    4.0    7.2    0.4     0.003                           2.39 0.251 -0.88 0.148 
J1759-2205  17 59 24.1 -22 05 32   3.779 0.954   20.0    2.0    1.3    0.14    0.002  138.6 17.0                          -2.18 0.117 
J1801-0357  18 01 22.5 -03 57 55   1.338 0.473   17.0    0.9    0.7    0.1     0.013                                      -2.58 0.119 
J1803-2137  18 03 51.4 -21 37 06  16.622 1.293   23.0    5.0    9.6    1.3     0.002                          10.7  0.357 -0.75 0.202 
J1807-0847  18 07 37.9 -08 47 43  34.905 0.917   65.0    4.0   18.2    3.6     0.061   94.5 12.4               4.65 0.296 -0.81 0.082 
J1813+4013  18 13 13.3 +40 13 39   2.76  0.455    8.0    2.0    1.1    0.2     0.182                                      -1.59 0.247 
J1816-2650  18 16 35.3 -26 49 52   6.238 0.46    18.0    2.0    2.38   0.02    0.019                                      -1.73 0.078 
J1820-0427  18 20 52.5 -04 27 36  26.132 1.105  157.0    6.0   10.07   0.02    0.04   974.9  8.4  499.0  51.0             -2.18 0.029 
J1823+0550  18 23 30.9 +05 50 24   9.81  0.406   18.0    2.0    1.7    0.4     0.466  168.8  8.4               1.57 0.442 -1.03 0.141 
J1823-1115  18 23 40.3 -11 15 09   8.783 1.28    11.0    2.0    3.2    0.3     0.001                           1.14 0.32  -1.08 0.161 
J1823-3021A 18 23 40.6 -30 21 40   4.02  0.34    16.0    5.0    0.72   0.02    0.032                                      -3.29 0.156 
J1823-3106  18 23 46.8 -31 06 49   7.911 0.388   36.0    4.0    5.6    1.1     0.175  171.6  9.7                          -1.75 0.139 
J1825-0935  18 25 30.6 -09 35 22  17.568 0.861   36.0    3.0   10.2    2.0     0.798  411.7 10.9               0.86 0.206 -0.93 0.113 
J1829-1751  18 29 43.1 -17 51 03  23.581 0.565   78.0    5.0   11.0    2.2     0.004  102.2  7.5               3.94 0.343 -1.51 0.084 
J1833-0338  18 33 41.9 -03 39 02   9.363 0.566   89.0    5.0    2.8    0.3     0.003  229.6 11.1                          -2.79 0.081 
J1834-0426  18 34 25.6 -04 26 14  39.307 0.731   77.0    8.0   19.69   0.08    0.298  487.3 11.3               5.47 0.294 -1.43 0.037 
J1836-1008  18 36 53.9 -10 08 09  14.407 1.113   54.0    6.0    4.8    1.0     0.002   65.4 15.0                          -1.77 0.148 
J1841+0912  18 41 55.9 +09 12 08   4.768 0.76    20.0    1.0    1.7    0.1     0.284                                      -1.96 0.061 
J1844+1454  18 44 54.8 +14 54 14   4.136 0.48    20.0    2.0    1.8    0.4     0.288  105.4  7.3               1.67 0.477 -1.95 0.154 
J1844-0433  18 44 33.4 -04 33 12   3.242 0.857    8.1    0.7    1.1    0.12    0.005                                      -1.58 0.11  
J1847-0402  18 47 22.8 -04 02 13  12.639 0.744   75.0    3.0    4.9    0.3     0.013  945.1 14.2                          -2.19 0.055 
J1848-0123  18 48 23.6 -01 23 58  33.89  3.018   79.0    6.0   15.2    3.0     0.005  420.0 17.9               2.15 0.304 -1.17 0.123 
J1849-0636  18 49 06.4 -06 37 06   4.145 0.481   26.0    1.0    1.4    0.15    0.006  202.8  7.5               1.08 0.347 -2.33 0.082 
J1850+1335  18 50 35.5 +13 35 56   2.259 0.441    6.0    1.0    0.8    0.2     0.08                                       -1.5  0.222 
J1853+1303  18 53 57.3 +13 03 42   2.037 0.447    5.12   1.99   0.5    0.04    0.323                                      -2.18 0.278 
J1857+0943  18 57 36.3 +09 43 16   8.851 0.493   20.0    6.0    5.0    0.5     1.631                           2.44 0.227 -1.18 0.201 
J1900-2600  19 00 47.5 -26 00 44  32.601 0.471  131.0   12.0   15.0    3.0     1.546  408.2 15.3  299.0  13.0  3.42 0.297 -1.74 0.112 
J1901+0331  19 01 31.8 +03 31 06  17.559 1.292  165.0   10.0    4.2    0.4     0.002  437.1 17.3               0.98 0.288 -2.89 0.083 
J1902+0556  19 02 42.8 +05 56 26   3.666 0.964   15.0    2.0    1.2    0.13    0.001                                      -2.01 0.137 
J1902+0615  19 02 50.3 +06 16 33   4.266 1.071   22.0    4.0    1.6    0.3     0.0                                        -2.09 0.206 
J1903+0135  19 03 30.0 +01 35 39  18.837 0.919   58.0    8.0    5.5    0.6     0.005                           1.98 0.346 -1.86 0.14  
J1904+1011  19 04 02.4 +10 11 36   1.605 0.581    4.4    0.3    0.58   0.07    0.003                                      -1.61 0.109 
J1905-0056  19 05 27.8 -00 56 40   1.966 0.488    9.8    0.6    0.7    0.1     0.002   37.9  7.3                          -2.1  0.119 
J1907+4002  19 07 34.6 +40 02 05   6.491 0.456   23.0    3.0    1.8    0.3     0.625   38.1  5.3                          -1.86 0.155 
J1909+0007  19 09 35.3 +00 07 58   4.012 0.504   12.0    0.7    0.87   0.1     0.026   59.0  8.1                          -1.94 0.095 
J1909+0254  19 09 38.3 +02 54 50   2.596 0.506   21.0    1.0    0.63   0.07    0.004                                      -2.78 0.093 
J1909+1102  19 09 48.7 +11 02 04   5.635 0.621   50.0    3.0    3.2    0.6     0.009  325.6 11.6                          -2.47 0.119 
J1910+0358  19 10 09.1 +03 58 27   9.004 0.489   21.0    6.0    1.5    0.16    0.061  165.1 14.0                          -2.92 0.204 
J1910-0309  19 10 29.7 -03 09 54   2.69  0.445   27.0    3.0    0.55   0.07    0.013  123.7  6.5                          -3.09 0.133 
J1912+2104  19 12 43.3 +21 04 32   3.263 0.471    6.0    1.0    0.8    0.1     0.07                                       -1.61 0.166 
J1913+1400  19 13 24.3 +14 00 52   3.492 0.553    5.2    0.7    1.2    0.13    0.004                                      -1.16 0.138 
J1913-0440  19 13 54.2 -04 40 47  19.134 0.432  118.0    9.0    6.8    1.4     0.064  527.7  8.8  176.0  26.0  1.37 0.282 -2.28 0.097 
J1915+1009  19 15 30.0 +10 09 44   3.533 0.806   23.0    2.0    2.0    0.4     0.001                                      -2.03 0.16  
J1915+1606  19 15 28.0 +16 06 30   1.764 0.536    4.0    1.0    0.9    0.2     0.003                                      -1.18 0.266 
J1916+0951  19 16 32.3 +09 51 26   5.274 0.688   20.0    2.0    1.6    0.3     0.111   63.8 10.1                          -1.89 0.148 
J1916+1312  19 16 58.7 +13 12 50   4.849 0.49    12.0    1.0    1.2    0.13    0.004                                      -1.7  0.105 
J1917+1353  19 17 39.8 +13 53 57   9.206 0.776   43.0    3.0    6.8    1.4     0.017  149.6 21.3                          -1.77 0.118 
J1918-0642  19 18 48.0 -06 42 33   4.386 0.382    5.9    0.6    0.58   0.02    0.42                                       -2.15 0.082 
J1919+0021  19 19 50.7 +00 21 41   4.191 0.526   16.0    1.0    0.8    0.2     0.065                                      -1.97 0.141 
J1921+1948  19 21 03.8 +19 48 44   7.325 0.518   34.0    4.0    1.7    0.3     0.051   71.2  6.7                          -2.17 0.147 
J1922+2110  19 22 53.4 +21 10 42   3.32  0.627   30.0    1.0    1.4    0.2     0.006  131.3  9.2                          -2.5  0.107 
J1926+1648  19 26 45.4 +16 48 35   3.185 0.463    8.0    1.0    1.3    0.2     0.003                                      -1.4  0.153 
J1932+1059  19 32 14.0 +10 59 34 110.955 0.836  303.0   76.0   28.7    5.7    96.814  117.2  6.6  501.0  47.0 20.1  0.299 -1.84 0.255 
J1932+2020  19 32 08.0 +20 20 45   4.488 0.604   29.0    2.0    1.2    0.4     0.003  258.4  8.2                          -2.4  0.162 
J1932+2220  19 32 22.7 +22 20 54   4.783 0.369    7.8    0.8    1.2    0.1     0.019                                      -1.46 0.105 
J1935+1616  19 35 47.8 +16 16 40 180.746 1.016  242.0   22.0   58.0    1.0     0.851  159.2 10.3               6.05 0.256 -2.26 0.037 
J1937+2544  19 37 01.2 +25 44 12   5.289 0.488    6.6    0.4    1.4    0.3     0.314                                      -0.62 0.117 
J1941-2602  19 41 00.3 -26 02 05   4.922 0.402   13.0    1.0    1.9    0.4     0.208                                      -1.33 0.122 
J1943-1237  19 43 25.3 -12 37 41   2.434 0.494   12.9    0.6    1.2    0.2     0.211   36.8  5.9                          -1.94 0.125 
J1944+0907  19 44 09.3 +09 07 23   9.397 0.415   21.0    7.0    2.1    0.2     1.938   95.3  8.1               1.24 0.244 -2.74 0.197 
J1944-1750  19 44 05.5 -17 50 12   2.13  0.308    7.5    0.5    0.3    0.1     0.075                                      -1.91 0.167 
J1945-0040  19 45 28.4 -00 40 58   3.306 0.373    6.0    1.0    0.8    0.1     0.115                                      -1.61 0.166 
J1946-2913  19 46 51.8 -29 13 46   3.712 0.498    9.3    0.8    0.5    0.1     0.179                                      -1.85 0.144 
J1949-2524  19 49 25.6 -25 23 58   1.302 0.421    5.2    0.6    0.4    0.1     0.219                                      -1.99 0.206 
J1955+2908  19 55 28.0 +29 08 44   1.66  0.435   12.0    1.3    0.98   0.03    0.024   56.7  5.1                          -1.98 0.089 
J2002+3217  20 02 04.3 +32 17 18   2.181 0.504    5.5    0.5    1.2    0.1     0.02                                       -1.21 0.098 
J2004+3137  20 04 52.2 +31 37 13   6.979 0.467   14.5    0.9    1.8    0.1     0.008                                      -1.62 0.066 
J2006-0807  20 06 16.3 -08 07 02   9.734 0.382   20.0    3.0    4.7    0.9     1.097                                      -1.03 0.174 
J2013+3845  20 13 10.3 +38 45 42   9.18  1.117   26.0    1.0    6.4    0.5     0.009                           2.7  0.252 -1.14 0.067 
J2018+2839  20 18 03.8 +28 39 54  53.595 1.102  314.0   30.0   30.0   13.0     8.608  282.0 10.2                          -2.2  0.121 
J2029+3744  20 29 23.8 +37 44 03   3.256 0.847   18.0    2.0    0.6    0.1     0.01   132.0 14.1                          -2.66 0.156 
J2046+1540  20 46 39.2 +15 40 32   3.371 0.479   11.5    0.9    1.7    0.3     0.132                                      -1.53 0.134 
J2046-0421  20 46 00.2 -04 21 26   3.51  0.607   20.0    1.0    1.7    0.5     0.248   26.2  4.7                          -2.08 0.168 
J2048-1616  20 48 35.7 -16 16 44  55.716 0.47   116.0   26.0   22.0    4.4    22.869  360.1  9.9  169.0   8.0  1.58 0.252 -1.25 0.237 
J2055+3630  20 55 31.4 +36 30 22   7.615 0.938   28.0    1.0    2.6    0.1     0.011   64.4  6.7                          -1.89 0.042 
J2113+2754  21 13 04.3 +27 54 00   7.431 0.606   18.0    3.0    1.1    0.2     1.607                                      -1.9  0.189 
J2116+1414  21 16 13.7 +14 14 20   2.664 0.292    9.0    1.0    0.8    0.2     0.111                           1.29 0.256 -1.7  0.165 
J2124-3358  21 24 43.9 -33 58 45   8.161 0.517   17.0    4.0    4.5    0.2     5.582                           2.07 0.433 -1.2  0.134 
J2129-5721  21 29 22.6 -57 21 14   2.42  0.333   14.0    2.0    0.97   0.07    0.193                                      -2.12 0.126 
J2155-3118  21 55 13.6 -31 18 54   3.269 0.437   12.0    2.0    0.66   0.02    0.611   32.0  6.2   46.0   6.0             -2.5  0.125 
J2157+4017  21 57 01.9 +40 17 46  46.376 1.085  105.0    7.0   17.0    2.0     1.015   87.3  9.0               2.76 0.197 -1.16 0.082 
J2305+3100  23 05 58.4 +31 00 01   8.605 0.571   24.0    2.0    2.2    0.5     0.243   41.9  3.6               1.3  0.308 -1.45 0.122 
J2317+2149  23 17 57.9 +21 49 51   3.897 0.745   15.0    3.0    0.9    0.5     0.943                                      -1.86 0.309 
J2330-2005  23 30 27.0 -20 05 30  10.167 0.488   42.0    8.0    2.9    0.6     2.116  197.7  6.2                          -2.0  0.213 

